Enhancing SCADA Security: Developing a Host-Based Intrusion Detection System to Safeguard Against Cyberattacks

With the increasing reliance of smart grids on correctly functioning SCADA systems and their vulnerability to cyberattacks, there is a pressing need for effective security measures. SCADA systems are prone to cyberattacks, posing risks to critical infrastructure. As there is a lack of host-based intrusion detection systems specifically designed for the stable nature of SCADA systems, the objective of this work is to propose a host-based intrusion detection system tailored for SCADA systems in smart grids. The proposed system utilizes USB device identification, flagging, and process memory scanning to monitor and detect anomalies in SCADA systems, providing enhanced security measures. Evaluation in three different scenarios demonstrates the tool's effectiveness in detecting and disabling malware. The proposed approach effectively identifies potential threats and enhances the security of SCADA systems in smart grids, providing a promising solution to protect against cyberattacks.

==> figures/framework_overview_ltr.txt <==
@startuml

left to right direction

' Main HIDS component
class HIDS {
  + main(): void
}

' Setup Phase component
class SetupPhase {
  + create_hash_baseline(): dict
}

' Process Hashing component
class ProcessHashing {
  + create_process_hashes(): json
  + load_process_hashes(): void
}

' Process Detection component
class ProcessDetection {
  + detect_processes(): list
}

' Module Reading component
class ModuleReading {
  + read_modules(processes: list): dict
}

' Memory Reading component
class MemoryReading {
  + read_memory(pid: int, module: string): byte[]
}

' USB Device Detection component
class USBDeviceDetection {
  + detect_usb_devices(): list
  + generate_device_id(vendor_id: int, product_id: int, serial_number: string, product_name: string): string
}

' Hashing component
class Hashing {
  + calculate_hash(data: byte[]): string
}

' Malware Detection component
class MalwareDetection {
  + detect_malware(info: dict, processes: list): dict
}

' Raise Alert component
class RaiseAlert {
  + log_detected_processes_anomalies(detected_anomalies: dict): dict
}

' Storage component
class Storage {
  + save_state(info: dict): json
  + load_state(): dict
}

' Relationships between components
HIDS --> MalwareDetection
HIDS --> SetupPhase

ProcessHashing --> ProcessDetection
ProcessHashing --> ModuleReading
ProcessHashing --> Hashing
ProcessHashing --> Storage

ModuleReading --> MemoryReading
USBDeviceDetection --> Hashing
MemoryReading --> ModuleReading
Hashing --> USBDeviceDetection

MalwareDetection --> HIDS
MalwareDetection --> ProcessHashing
MalwareDetection --> RaiseAlert
SetupPhase --> ProcessHashing

@enduml


==> figures/framework_overview_plantuml.txt <==
@startuml

' Main HIDS component
class HIDS {
  + main(): void
}

' Setup Phase component
class SetupPhase {
  + create_hash_baseline(): dict
}

' Process Hashing component
class ProcessHashing {
  + create_process_hashes(): json
  + load_process_hashes(): void
}

' Process Detection component
class ProcessDetection {
  + detect_processes(): list
}

' Module Reading component
class ModuleReading {
  + read_modules(processes: list): dict
}

' Memory Reading component
class MemoryReading {
  + read_memory(pid: int, module: string): byte[]
}

' USB Device Detection component
class USBDeviceDetection {
  + detect_usb_devices(): list
  + generate_device_id(vendor_id: int, product_id: int, serial_number: string, product_name: string): string
}

' Hashing component
class Hashing {
  + calculate_hash(data: byte[]): string
}

' Malware Detection component
class MalwareDetection {
  + detect_malware(info: dict, processes: list): dict
}

' Raise Alert component
class RaiseAlert {
  + log_detected_processes_anomalies(detected_anomalies: dict): dict
}

' Storage component
class Storage {
  + save_state(info: dict): json
  + load_state(): dict
}

' Relationships between components
HIDS --> MalwareDetection
HIDS --> SetupPhase

ProcessHashing --> ProcessDetection
ProcessHashing --> ModuleReading
ProcessHashing --> Hashing
ProcessHashing --> Storage

ModuleReading --> MemoryReading
USBDeviceDetection --> Hashing
MemoryReading --> ModuleReading
Hashing --> USBDeviceDetection

MalwareDetection --> HIDS
MalwareDetection --> ProcessHashing
MalwareDetection --> RaiseAlert
SetupPhase --> ProcessHashing

@enduml


==> figures/framework_overview_v2.txt <==
@startuml

left to right direction
skinparam linetype ortho

' Main HIDS component
class HIDS {
  + main(): void
}

' Setup Phase component
class SetupPhase {
  + create_hash_baseline(): dict
}

' Process Hashing component
class ProcessHashing {
  + create_process_hashes(): json
  + load_process_hashes(): void
}

' Process Detection component
class ProcessDetection {
  + detect_processes(): list
}

' Module Reading component
class ModuleReading {
  + read_modules(processes: list): dict
}

' Memory Reading component
class MemoryReading {
  + read_memory(pid: int, module: string): byte[]
}

' USB Device Detection component
class USBDeviceDetection {
  + detect_usb_devices(): list
  + generate_device_id(vendor_id: int, product_id: int, serial_number: string, product_name: string): string
}

' Hashing component
class Hashing {
  + calculate_hash(data: byte[]): string
}

' Malware Detection component
class MalwareDetection {
  + detect_malware(info: dict, processes: list): dict
}

' Raise Alert component
class RaiseAlert {
  + log_detected_processes_anomalies(detected_anomalies: dict): dict
}

' Storage component
class Storage {
  + save_state(info: dict): json
  + load_state(): dict
}

HIDS --> MalwareDetection
HIDS --> SetupPhase

ProcessHashing --> ProcessDetection
ProcessHashing --> ModuleReading
ProcessHashing --> Hashing
ProcessHashing --> Storage

ModuleReading --> MemoryReading
USBDeviceDetection --> Hashing
MemoryReading --> ModuleReading
Hashing --> USBDeviceDetection

MalwareDetection --> HIDS
MalwareDetection --> ProcessHashing
MalwareDetection --> RaiseAlert
SetupPhase --> ProcessHashing

@enduml


==> figures/investigation_environment.txt <==
@startuml
title Investigation Environment

participant IDS as "Host-based\nIntrusion Detection System"
participant SCADA as "SCADA System"
participant ProcessA as "Process A\n(Legitimate Process)"
participant ProcessB as "Process B\n(Malicious Process)"
participant MaliciousLib as "Malicious Shared Library"

group Scenario 1: USB device insertion
  IDS -> SCADA: Monitor USB devices
  loop 100 times
    SCADA -> IDS: USB device inserted
    IDS -> IDS: Check device against safe list
    alt Unauthorized device
      IDS -> IDS: Detect unauthorized device
      IDS -> SCADA: Disable unauthorized device
    else Authorized device
      IDS -> SCADA: Allow device
    end
  end

  IDS -> SCADA: Monitor processes
  SCADA -> ProcessA: Execute Process A
  ProcessA -> SCADA: Process A running

end

group Scenario 2: Downloaded Malware
  IDS -> SCADA: Monitor downloads
  SCADA -> IDS: Download program from internet
  IDS -> IDS: Check program for malware
  alt Malware detected
    IDS -> SCADA: Disable malware program
  else No malware detected
    IDS -> SCADA: Allow program
  end

  IDS -> SCADA: Monitor processes
  SCADA -> ProcessB: Execute Process B
  ProcessB -> SCADA: Process B running

end

group Scenario 3: USB Detection bypass
  IDS -> SCADA: Monitor USB devices
  SCADA -> IDS: USB device inserted
  IDS -> IDS: Check device against safe list
  alt Unauthorized device
    IDS -> IDS: Detect unauthorized device
    IDS -> SCADA: Disable unauthorized device
  else Authorized device
    IDS -> SCADA: Allow device
  end

  IDS -> SCADA: Monitor processes
  SCADA -> ProcessB: Execute Process B
  ProcessB -> SCADA: Process B running
  ProcessB -> MaliciousLib: Inject malicious shared library
  MaliciousLib -> SCADA: Hijack send and recv functions

end

@enduml


==> figures/investigation_environment_v2.txt <==
@startuml
title Investigation Environment

participant IDS as "HIDS"
participant SCADA as "SCADA System"
participant ProcessA as "Legitimate Process"
participant ProcessB as "Malicious Process"
participant MaliciousLib as "Malicious Library"

group Scenario 1: USB Insertion
  IDS -> SCADA: Monitor USB devices
  loop 100 times
    SCADA -> IDS: USB device inserted
    IDS -> IDS: Check device
    alt Unauthorized device
      IDS -> IDS: Detect unauthorized device
      IDS -> SCADA: Disable device
    else Authorized device
      IDS -> SCADA: Allow device
    end
  end

  IDS -> SCADA: Monitor processes
  SCADA -> ProcessA: Execute Process A

end

group Scenario 2: Malware Download
  IDS -> SCADA: Monitor downloads
  SCADA -> IDS: Download from internet
  IDS -> IDS: Check for malware
  alt Malware detected
    IDS -> SCADA: Disable malware program
  else No malware detected
    IDS -> SCADA: Allow program
  end

  IDS -> SCADA: Monitor processes
  SCADA -> ProcessB: Execute Process B

end

group Scenario 3: USB Detection Bypass
  IDS -> SCADA: Monitor USB devices
  SCADA -> IDS: USB device inserted
  IDS -> IDS: Check device
  alt Unauthorized device
    IDS -> IDS: Detect unauthorized device
    IDS -> SCADA: Disable device
  else Authorized device
    IDS -> SCADA: Allow device
  end

  IDS -> SCADA: Monitor processes
  SCADA -> ProcessB: Execute Process B
  ProcessB -> MaliciousLib: Inject malicious library

end

@enduml

